Bridging Classical and Quantum with SDP initialized warm-starts for QAOA

We study the Quantum Approximate Optimization Algorithm (QAOA) in the context of the Max-Cut problem. Near-term (noisy) quantum devices are only able to (accurately) execute QAOA at low circuit depths while QAOA requires a relatively high circuit-depth in order to "see" the whole graph. We introduce a classical pre-processing step that initializes QAOA with a biased superposition of all possible cuts in the graph, referred to as a warm-start. In particular, our initialization informs QAOA by a solution to a low-rank semidefinite programming relaxation of the Max-Cut problem. Our experimental results show that this variant of QAOA, called QAOA-Warm, is able to outperform standard QAOA on lower circuit depths with less training time (in the optimization stage for QAOA's variational parameters). We provide experimental evidence as well as theoretical intuition on performance of the proposed framework.

==> Alt AR/rankRotations.txt <==
alternate AR

2dv, 2dr, 3dv, 3dr

all, p=1
[0.9726147709698082, 0.9717588866324419, 0.968799451665333, 0.9560151847782763]

all, p=8
[0.9726147709698082, 0.9717588866324419, 0.968799451665333, 0.9560151847782763]



==> New folder (3)/Alt AR/rankRotations.txt <==
alternate AR

2dv, 2dr, 3dv, 3dr

all, p=1
[0.9726147709698082, 0.9717588866324419, 0.968799451665333, 0.9560151847782763]

all, p=8
[0.9726147709698082, 0.9717588866324419, 0.968799451665333, 0.9560151847782763]


